Missing [CII] emission from early galaxies

ALMA observations have revealed that [CII] 158$\mu$m line emission in high-z galaxies is ~2-3$\times$ more extended than the UV continuum emission. Here we explore whether surface brightness dimming (SBD) of the [CII] line is responsible for the reported [CII] deficit, and the large $L_{\rm [OIII]}/L_{\rm [CII]}$ luminosity ratio measured in early galaxies. We first analyse archival ALMA images of nine z>6 galaxies observed in both [CII] and [OIII]. After performing several uv-tapering experiments to optimize the identification of extended line emission, we detect [CII] emission in the whole sample, with an extent systematically larger than the [CII] emission. Next, we use interferometric simulations to study the effect of SBD on the line luminosity estimate. About 40% of the extended [CII] component might be missed at an angular resolution of 0.8$^{\prime\prime}$, implying that $L_{\rm [CII]}$ is underestimated by a factor $\approx2$ in data at low (<7) signal-to-noise ratio . By combining these results, we conclude that $L_{\rm [CII]}$ of z>6 galaxies lies, on average, slightly below the local $L_{\rm [CII]}-SFR$ relation ($\Delta^{z=6-9}=-0.07\pm0.3$), but within the intrinsic dispersion of the relation. SBD correction also yields $L_{\rm [OIII]}/L_{\rm [CII]}<10$, i.e. more in line with current hydrodynamical simulations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
